Geography of irreducible plane sextics

We complete the equisingular deformation classification of irreducible singular plane sextic curves. As a by-product, we also compute the fundamental groups of the complement of all but a few maximizing sextics.

==> gle/C2.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(11.275,1.86816)(0,0)%
\put(0,0){\includegraphics{gle/inc/C2_inc}}
\put(0.724307,1.57528){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\hss\singset{E7+E8+A4}}}}}
\put(0.724307,0.805278){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\hss\singset{E7+A12}}}}}
\put(0.724307,0.0352778){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\hss\singset{E7+A8+A4}}}}}
\put(9.12431,1.57528){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\singset{A15+A4}\hss}}}}
\put(9.12431,0.805278){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\singset{A12+A7}\hss}}}}
\put(9.12431,0.0352778){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\singset{A8+A7+A4}\hss}}}}
\put(3.52431,0.0352778){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\singset{E7+A7+A4}\hss}}}}
\put(6.32431,1.57528){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\hss\singset{2A7+A4}}}}}
\put(4.92431,0.805278){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\hss\singset{E8+A7+A4}\hss}}}}
\end{picture}


==> gle/C3.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(11.6115,4.56316)(0,0)%
\put(0,0){\includegraphics{gle/inc/C3_inc}}
\put(0.0352778,3.50028){\makebox(0,0)[lb]{{\normalsize \small{$\singset{E8+E6+A5}$}}}}
\put(3.49751,4.27028){\makebox(0,0)[lb]{{\normalsize \small{$\singset{2A5+E8}$}}}}
\put(3.57768,3.50028){\makebox(0,0)[lb]{{\normalsize \small{$\singset{X0+E7}$}}}}
\put(3.1473,2.73028){\makebox(0,0)[lb]{{\normalsize \small{$\singset{X0+A6+A1}$}}}}
\put(3.56081,1.96028){\makebox(0,0)[lb]{{\normalsize \small{$\singset{X0+A7}$}}}}
\put(6.31629,3.50028){\makebox(0,0)[lb]{{\normalsize \small{$\singset{E8+A6+A5}$}}}}
\put(6.33528,2.73028){\makebox(0,0)[lb]{{\normalsize \small{$\singset{E7+E6+A6}$}}}}
\put(6.253,1.96028){\makebox(0,0)[lb]{{\normalsize \small{$\singset{E6+A12+A1}$}}}}
\put(6.31629,1.19028){\makebox(0,0)[lb]{{\normalsize \small{$\singset{E6+A7+A6}$}}}}
\put(9.403,2.73028){\makebox(0,0)[lb]{{\normalsize \small{$\singset{E6+A11+A1}$}}}}
\put(6.66439,0.420278){\makebox(0,0)[lb]{{\normalsize \small{$\singset{E6+A13}$}}}}
\put(6.66439,4.27028){\makebox(0,0)[lb]{{\normalsize \small{$\singset{E8+A11}$}}}}
\put(2.2605,4.06467){\makebox(0,0)[lb]{{\normalsize $e$}}}
\put(3.08612,0.0352778){\makebox(0,0)[lb]{\color[rgb]{0.498039,0.498039,0.498039}{\normalsize \small{$\llap{$\sset\subtext{min}:={}$}\singset{E6+2A5+A1}$}}}}
\end{picture}


==> gle/C7.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(8.545,3.11886)(0,0)%
\put(0,0){\includegraphics{gle/inc/C7_inc}}
\put(6.32431,2.76528){\makebox(0,0)[lb]{\color[rgb]{0.498039,0.498039,0.498039}{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\singset{D13+A6}\hss}}}}
\put(6.32431,1.85528){\makebox(0,0)[lb]{\color[rgb]{0.498039,0.498039,0.498039}{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\singset{D5+A8+A6}\hss}}}}
\put(0.724307,1.85528){\makebox(0,0)[lb]{\color[rgb]{0.498039,0.498039,0.498039}{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\hss\singset{E8+D5+A6}}}}}
\put(0.724307,0.913632){\makebox(0,0)[lb]{\color[rgb]{0.498039,0.498039,0.498039}{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\hss$2\times\{\singset{A13+A6}\rlap{\}}$}}}}
\put(6.32431,0.0352778){\makebox(0,0)[lb]{\color[rgb]{0.498039,0.498039,0.498039}{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\singset{A10+A3+A6}\hss}}}}
\put(3.52431,2.76528){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\hss\singset{D6+2A6}\hss}}}}
\put(3.52431,1.85528){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\hss\singset{D5+A1+2A6}\hss}}}}
\put(3.52431,0.945278){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\hss\singset{A6+2A6}\hss}}}}
\put(3.52431,0.0352778){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\hss\singset{2A3+2A6}\hss}}}}
\put(0.724307,2.76528){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\hss\singset{E7+2A6}}}}}
\put(0.724307,0.0352778){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\hss\singset{A7+2A6}}}}}
\put(6.32431,0.945278){\makebox(0,0)[lb]{{\normalsize \small\setbox1\hbox{\singset{D6+2A6}}\hbox to\wd1{\singset{D7+2A6}\hss}}}}
\put(4.09604,2.32083){\makebox(0,0)[lb]{{\normalsize $\circlearrowleft$\rlap{\smash{\,$\Gg_1$}}}}}
\put(4.09604,1.41083){\makebox(0,0)[lb]{{\normalsize $\circlearrowleft$\rlap{\smash{\,$\Gg_2$}}}}}
\put(4.09604,0.500826){\makebox(0,0)[lb]{{\normalsize $\circlearrowleft$\rlap{\smash{\,$\Gg_3$}}}}}
\put(2.7319,2.91458){\makebox(0,0)[lb]{{\normalsize \small$\scriptstyle-$}}}
\put(2.7319,0.184582){\makebox(0,0)[lb]{{\normalsize \small$\scriptstyle-$}}}
\end{picture}

